Deep One-Class Classification Using Intra-Class Splitting

This paper introduces a generic method which enables to use conventional deep neural networks as end-to-end one-class classifiers. The method is based on splitting given data from one class into two subsets. In one-class classification, only samples of one normal class are available for training. During inference, a closed and tight decision boundary around the training samples is sought which conventional binary or multi-class neural networks are not able to provide. By splitting data into typical and atypical normal subsets, the proposed method can use a binary loss and defines an auxiliary subnetwork for distance constraints in the latent space. Various experiments on three well-known image datasets showed the effectiveness of the proposed method which outperformed seven baselines and had a better or comparable performance to the state-of-the-art.

==> figures/auc_vs_ratio.tikz <==
% This file was created by matplotlib2tikz v0.6.18.
\begin{tikzpicture}

\definecolor{color0}{rgb}{1,0.647058823529412,0}
\definecolor{color1}{rgb}{1,0,1}

\begin{axis}[
height=2.3cm,
legend cell align={left},
legend entries={{MNIST},{Fashion-MNIST},{CIFAR-10}},
legend style={at={(1,0.5)},xshift=0.2cm,anchor=west,nodes=right},
%legend style={at={(0.5,0)},yshift=0.2cm,anchor=north,nodes=right},
tick align=outside,
tick pos=left,
x grid style={white!69.01960784313725!black},
xtick={1,10,20,30,40,50,75},
xlabel={Ratio $\rho$},
x label style={at={(0.5,-0.05)}},
xmin=-3, xmax=79,
y grid style={white!69.01960784313725!black},
ylabel={AUC in \%},
y label style={at={(0.05,0.5)}},
ymin=60, ymax=100
]
\addlegendimage{mark=*, color0, very thick}
\addlegendimage{mark=x, mark size=5, blue, very thick}
\addlegendimage{mark=square*, color1, very thick}
\addplot [very thick, color0, mark=*, mark size=2, mark options={solid}]
table [row sep=\\]{%
	1	90.52 \\
	10	94.23 \\
	20	92.16 \\
	30	91.06 \\
	45	88.78 \\
	50	87.93 \\
	75	85.58 \\
};
\addplot [very thick, mark=x, mark size=5, blue]
table [row sep=\\]{%
	1	90.06 \\
	10	91.08 \\
	20	88.01 \\
	30	86.04 \\
	40	85.2 \\
	50	83.76 \\
	75	80.51 \\
};
\addplot [very thick, color1, mark=square*, mark options={solid}]
table [row sep=\\]{%
	1	65.78 \\
	10	69.27 \\
	20	67.5 \\
	30	65.63 \\
	40	65.18 \\
	50	63.62 \\
	75	62.845 \\
};
%\path [draw=black, fill opacity=0] (axis cs:0,50)
%--(axis cs:0,100);

%\path [draw=black, fill opacity=0] (axis cs:1,50)
%--(axis cs:1,100);

%\path [draw=black, fill opacity=0] (axis cs:2.75,0)
%--(axis cs:52.25,0);
%
%\path [draw=black, fill opacity=0] (axis cs:2.75,1)
%--(axis cs:52.25,1);

\end{axis}

\end{tikzpicture}
